Rotational Augmented Noise2Inverse for Low-dose Computed Tomography Reconstruction

In this work, we present a novel self-supervised method for Low Dose Computed Tomography (LDCT) reconstruction. Reducing the radiation dose to patients during a CT scan is a crucial challenge since the quality of the reconstruction highly degrades because of low photons or limited measurements. Supervised deep learning methods have shown the ability to remove noise in images but require accurate ground truth which can be obtained only by performing additional high-radiation CT scans. Therefore, we propose a novel self-supervised framework for LDCT, in which ground truth is not required for training the convolutional neural network (CNN). Based on the Noise2Inverse (N2I) method, we enforce in the training loss the equivariant property of rotation transformation, which is induced by the CT imaging system, to improve the quality of the CT image in a lower dose. Numerical and experimental results show that the reconstruction accuracy of N2I with sparse views is degrading while the proposed rotational augmented Noise2Inverse (RAN2I) method keeps better image quality over a different range of sampling angles. Finally, the quantitative results demonstrate that RAN2I achieves higher image quality compared to N2I, and experimental results of RAN2I on real projection data show comparable performance to supervised learning.

==> Figure11.txt <==
x_axis,RAN2I,sup_half,groundtruth,supervised
1,0.074059,0.14777,0.073375,0.10255
2,0.064066,0.13621,0.07953,0.10502
3,0.080634,0.15312,0.078386,0.10777
4,0.063244,0.11336,0.05595,0.084812
5,0.064588,0.1163,0.046589,0.093444
6,0.068135,0.1226,0.055193,0.089675
7,0.073193,0.12478,0.060854,0.093326
8,0.077783,0.14003,0.050417,0.10501
9,0.09154,0.15447,0.063905,0.11921
10,0.092832,0.15516,0.071748,0.11788
11,0.095677,0.16172,0.093846,0.1235
12,0.085154,0.15203,0.091521,0.11409
13,0.092012,0.15594,0.094679,0.11849
14,0.090695,0.14885,0.085022,0.10799
15,0.091707,0.154,0.071958,0.11138
16,0.083376,0.14792,0.078397,0.10277
17,0.081144,0.14489,0.067598,0.098818
18,0.077441,0.14362,0.058996,0.097879
19,0.084949,0.15131,0.055231,0.10501
20,0.08761,0.15487,0.071336,0.10886
21,0.094358,0.1699,0.1188,0.12006
22,0.097749,0.17676,0.11338,0.12453
23,0.082022,0.14771,0.083802,0.10087
24,0.076781,0.13163,0.072213,0.091893
25,0.077205,0.13714,0.058446,0.094691
26,0.067725,0.12041,0.062386,0.081081
27,0.069677,0.11807,0.047651,0.081348
28,0.067855,0.11854,0.049776,0.083689
29,0.072959,0.13484,0.068017,0.095837
30,0.073717,0.13266,0.066755,0.094524
31,0.069658,0.12053,0.057849,0.084709
32,0.072853,0.11681,0.051703,0.086427
33,0.081706,0.12572,0.055305,0.096986
34,0.074794,0.12029,0.048612,0.089119
35,0.081019,0.12073,0.051906,0.094901
36,0.08603,0.12465,0.053474,0.10307
37,0.078769,0.11817,0.067681,0.094069
38,0.091848,0.13865,0.10121,0.10943
39,0.087179,0.12747,0.092792,0.098375
40,0.093222,0.13849,0.089234,0.10678
41,0.089627,0.12688,0.082963,0.096044
42,0.096553,0.12069,0.082434,0.096918
43,0.10805,0.13091,0.096463,0.10783
44,0.10313,0.13436,0.079401,0.10732
45,0.114,0.14001,0.097466,0.11932
46,0.18358,0.21537,0.16009,0.1932
47,0.28135,0.31887,0.23882,0.28613
48,0.36237,0.4063,0.32714,0.37109
49,0.39731,0.4271,0.37033,0.39785
50,0.3958,0.42226,0.38458,0.39279
51,0.38866,0.39748,0.38409,0.37791
52,0.40217,0.40959,0.37689,0.38742
53,0.40772,0.42869,0.38113,0.40463
54,0.42052,0.44827,0.40496,0.42487
55,0.42111,0.44154,0.39438,0.4134
56,0.41378,0.42575,0.38872,0.39912
57,0.41118,0.41828,0.37069,0.39253
58,0.4138,0.42398,0.37116,0.40172
59,0.4158,0.41945,0.37977,0.3996
60,0.39907,0.40162,0.33906,0.37953
61,0.4128,0.4138,0.38416,0.3962
62,0.41086,0.41776,0.38452,0.39514
63,0.42505,0.44114,0.34696,0.41877
64,0.41145,0.41701,0.36686,0.39697
65,0.413,0.42377,0.3878,0.40186
66,0.41753,0.43154,0.41997,0.40821
67,0.42925,0.43838,0.38369,0.41937
68,0.41416,0.41502,0.36536,0.39504
69,0.41384,0.41191,0.3922,0.39311
70,0.4218,0.42229,0.39368,0.40701
71,0.41358,0.41714,0.3943,0.39829
72,0.42163,0.42998,0.40234,0.41132
73,0.41575,0.41874,0.40342,0.39842
74,0.43565,0.44095,0.382,0.41994
75,0.43908,0.44843,0.39036,0.42566
76,0.44805,0.45597,0.42156,0.43486
77,0.45295,0.45519,0.41565,0.43436
78,0.44209,0.43217,0.40454,0.41314
79,0.44773,0.44214,0.39872,0.42459
80,0.45323,0.45891,0.41988,0.44045
81,0.46842,0.48429,0.41527,0.46298
82,0.44504,0.44561,0.41141,0.42522
83,0.45852,0.45699,0.41299,0.43556
84,0.4615,0.45303,0.41268,0.43189
85,0.46698,0.48045,0.3872,0.44793
86,0.45003,0.47297,0.40926,0.432
87,0.38605,0.40391,0.38969,0.385
88,0.3395,0.38226,0.36098,0.35581
89,0.2412,0.2969,0.2533,0.25943
90,0.1767,0.21027,0.14123,0.1734
91,0.10898,0.14272,0.06884,0.10406
92,0.074424,0.12305,0.046594,0.091052
93,0.096135,0.15943,0.083101,0.12682
94,0.099001,0.16073,0.08683,0.12897
95,0.09643,0.15461,0.094227,0.1192
96,0.098581,0.15933,0.093544,0.12407
97,0.10281,0.16846,0.082864,0.12814
98,0.099811,0.17081,0.095745,0.1295
99,0.099926,0.17213,0.086319,0.13208
100,0.10276,0.16818,0.086023,0.13421
101,0.098223,0.16284,0.095134,0.12768
102,0.10527,0.17244,0.088927,0.1385
103,0.099073,0.16661,0.058616,0.13122
104,0.090867,0.15947,0.10365,0.12643
105,0.1014,0.17552,0.11186,0.14136
106,0.099538,0.17705,0.095959,0.14396
107,0.104,0.16981,0.069698,0.13929
108,0.10309,0.1677,0.080566,0.13657
109,0.11338,0.18375,0.098111,0.14984
110,0.1007,0.16824,0.097919,0.14025
111,0.094397,0.15978,0.080707,0.13587
112,0.10074,0.16498,0.10734,0.14212
113,0.11962,0.1838,0.11917,0.16363
114,0.11714,0.17846,0.09547,0.15629
115,0.12111,0.18027,0.086723,0.15757
116,0.11673,0.18524,0.10548,0.15828
117,0.12195,0.19513,0.1082,0.1638
118,0.10201,0.17088,0.079514,0.1439
119,0.10657,0.17257,0.093256,0.14364
120,0.10202,0.16935,0.087863,0.13681
121,0.11014,0.17713,0.085244,0.14546
122,0.11362,0.18101,0.10877,0.15221
123,0.12236,0.19326,0.10966,0.16753
124,0.12359,0.19925,0.097995,0.17481
125,0.12116,0.19614,0.12516,0.16689
126,0.123,0.19034,0.10922,0.15795
127,0.102,0.15865,0.074842,0.12768
128,0.10015,0.16494,0.082997,0.13167
129,0.1042,0.17174,0.086795,0.13618
130,0.1103,0.1855,0.12727,0.1458
131,0.13534,0.20773,0.15708,0.16637
132,0.14818,0.2251,0.14985,0.18494
133,0.1324,0.20547,0.11232,0.16727
134,0.12087,0.19038,0.098739,0.15253
135,0.1173,0.18441,0.095311,0.15285
136,0.12483,0.19266,0.11172,0.16192
137,0.11452,0.17389,0.10249,0.14035
138,0.11962,0.1809,0.11622,0.14426
139,0.11003,0.17245,0.096895,0.13369
140,0.11023,0.1673,0.10308,0.12975
141,0.1174,0.17869,0.11254,0.13871
142,0.11753,0.17992,0.10514,0.13928
143,0.12183,0.18897,0.11924,0.15032
144,0.11367,0.17929,0.086572,0.14203
145,0.1206,0.19427,0.11483,0.15627
146,0.11467,0.17922,0.10571,0.1407
147,0.1119,0.16706,0.09638,0.13032
148,0.09497,0.15431,0.08999,0.1155
149,0.085646,0.15112,0.094032,0.11699
150,0.090584,0.16008,0.10209,0.12397
151,0.10497,0.18054,0.13654,0.14396
152,0.11173,0.1907,0.11179,0.14639
153,0.12833,0.20854,0.1184,0.15942
154,0.12977,0.21626,0.12246,0.16673
155,0.13502,0.20902,0.13936,0.16669
156,0.14617,0.21823,0.13515,0.1771
157,0.15181,0.22755,0.14276,0.19357
158,0.14555,0.2091,0.13873,0.18751
159,0.13948,0.20107,0.13002,0.17637
160,0.10786,0.16545,0.094746,0.12801
161,0.11093,0.17798,0.092406,0.14129
162,0.10427,0.1699,0.1037,0.1325
163,0.095349,0.15968,0.092272,0.12158
164,0.095421,0.16079,0.07723,0.12138
165,0.10426,0.17741,0.069026,0.13198
166,0.10832,0.18002,0.098511,0.1354
167,0.10661,0.17185,0.09789,0.12581
168,0.11509,0.18506,0.10276,0.14085
169,0.11383,0.18253,0.09583,0.1395
170,0.10751,0.16888,0.094131,0.13057
171,0.10023,0.15979,0.090112,0.12434
172,0.10318,0.16552,0.079904,0.12895
173,0.10642,0.16675,0.083682,0.13272
174,0.10744,0.17587,0.10068,0.13818
175,0.10732,0.1755,0.087802,0.13987
176,0.1146,0.18797,0.08111,0.15079
177,0.11255,0.18314,0.075636,0.1464
178,0.10472,0.17345,0.10375,0.13697
179,0.12055,0.18843,0.11408,0.15415
180,0.11228,0.17593,0.097475,0.13967
181,0.1064,0.16512,0.073678,0.13006
182,0.11375,0.17473,0.093499,0.13567
183,0.11207,0.17198,0.10576,0.13353
184,0.11591,0.17508,0.10498,0.13706
185,0.12415,0.19454,0.11786,0.1538
186,0.14082,0.21431,0.13402,0.17779
187,0.14006,0.21199,0.1406,0.17542
188,0.13875,0.2072,0.12248,0.16959
189,0.13555,0.20011,0.10878,0.15541
190,0.12884,0.18787,0.11304,0.13855
191,0.1258,0.18715,0.12643,0.13599
192,0.11493,0.17211,0.11549,0.1197
193,0.11315,0.16313,0.1459,0.11119
194,0.1126,0.16518,0.10557,0.11169
195,0.1397,0.20992,0.148,0.15721
196,0.15067,0.21593,0.14002,0.16897
197,0.15506,0.20954,0.15571,0.16498
198,0.16883,0.22533,0.1425,0.17656
199,0.18425,0.23827,0.16089,0.19136
200,0.17564,0.21742,0.15797,0.1765
201,0.19399,0.23166,0.17976,0.19163
202,0.20461,0.24343,0.17911,0.20672
203,0.2489,0.29611,0.21043,0.25014
204,0.30905,0.34078,0.26605,0.29744
205,0.37418,0.37726,0.35061,0.34594
206,0.43623,0.44695,0.40596,0.41905
207,0.48708,0.51092,0.42501,0.47917
208,0.49325,0.4987,0.43558,0.47265
209,0.46938,0.45814,0.4325,0.44066
210,0.48822,0.48671,0.43569,0.47086
211,0.49837,0.50621,0.44748,0.48374
212,0.49601,0.49115,0.45257,0.46989
213,0.50056,0.49095,0.4736,0.46842
214,0.50644,0.50045,0.47928,0.47554
215,0.50185,0.48882,0.4575,0.46861
216,0.50036,0.4949,0.48118,0.47359
217,0.49957,0.48915,0.47771,0.46978
218,0.49009,0.47054,0.41936,0.45473
219,0.50948,0.4946,0.47633,0.47534
220,0.49492,0.48254,0.45353,0.46185
221,0.5191,0.51199,0.48843,0.49087
222,0.52031,0.51609,0.47346,0.49563
223,0.53658,0.53317,0.46481,0.51427
224,0.54172,0.53443,0.50679,0.51172
225,0.54558,0.5374,0.4962,0.51694
226,0.52746,0.5064,0.50183,0.48884
227,0.53159,0.52105,0.4522,0.50428
228,0.51461,0.49227,0.5102,0.4778
229,0.5327,0.51507,0.48274,0.49782
230,0.53458,0.51695,0.48816,0.49466
231,0.5456,0.5254,0.50187,0.50363
232,0.52727,0.50507,0.49891,0.48515
233,0.52557,0.52004,0.46747,0.49786
234,0.53137,0.54341,0.46549,0.51989
235,0.52812,0.51801,0.50306,0.49725
236,0.51367,0.49015,0.47728,0.47642
237,0.52857,0.51301,0.48658,0.49613
238,0.51939,0.49922,0.48318,0.48183
239,0.53188,0.52084,0.48274,0.50047
240,0.54047,0.54009,0.53523,0.52087
241,0.52145,0.51314,0.46009,0.4956
242,0.52098,0.49209,0.47623,0.48076
243,0.51935,0.49169,0.47766,0.47951
244,0.53817,0.51856,0.5092,0.50505
245,0.50019,0.45779,0.4429,0.45542
246,0.51491,0.46515,0.42746,0.46094
247,0.54899,0.54602,0.49065,0.52897
248,0.53334,0.53033,0.52619,0.50952
249,0.53082,0.52728,0.49659,0.50866
250,0.54263,0.54309,0.48935,0.52696
251,0.53439,0.51442,0.49316,0.50276
252,0.5265,0.49895,0.43429,0.47964
253,0.51942,0.49472,0.47361,0.48318
254,0.5539,0.5613,0.51111,0.53974
255,0.51064,0.47856,0.46286,0.48114
256,0.51981,0.47996,0.48944,0.48032
257,0.52262,0.4953,0.48425,0.48747
258,0.51819,0.48201,0.4611,0.47299
259,0.53277,0.51105,0.50147,0.49759
260,0.53336,0.51558,0.48469,0.50367
261,0.52142,0.51029,0.47863,0.48714
262,0.52068,0.51329,0.4543,0.49069
263,0.53509,0.49917,0.4145,0.47291
264,0.56957,0.55789,0.51611,0.52724
265,0.59777,0.6274,0.56673,0.60259
266,0.55153,0.53195,0.53445,0.51843
267,0.50553,0.47541,0.47279,0.45521
268,0.52213,0.51662,0.53964,0.49009
269,0.5022,0.4886,0.46788,0.47148
270,0.50126,0.49053,0.42843,0.47368
271,0.52312,0.5166,0.44758,0.50273
272,0.53096,0.53168,0.52193,0.50971
273,0.52173,0.51023,0.54434,0.48927
274,0.48257,0.44996,0.44299,0.43478
275,0.48807,0.47063,0.43058,0.44666
276,0.47535,0.44701,0.43146,0.42677
277,0.47629,0.43824,0.45547,0.41229
278,0.48435,0.45699,0.39454,0.43773
279,0.46164,0.44909,0.44315,0.4337
280,0.48811,0.48791,0.41518,0.46922
281,0.47101,0.4613,0.39862,0.4441
282,0.49434,0.48775,0.422,0.46597
283,0.46135,0.44315,0.43904,0.43314
284,0.46901,0.4593,0.40696,0.44709
285,0.46536,0.45835,0.39909,0.43823
286,0.4664,0.45597,0.40033,0.43563
287,0.4598,0.44801,0.43657,0.42814
288,0.43943,0.42477,0.42976,0.40852
289,0.44947,0.44311,0.40982,0.42517
290,0.47465,0.47164,0.40754,0.45586
291,0.46308,0.45507,0.43601,0.43192
292,0.45336,0.44155,0.41018,0.42544
293,0.48854,0.48123,0.45451,0.46256
294,0.50662,0.50395,0.46421,0.49039
295,0.48211,0.47231,0.42421,0.45903
296,0.48271,0.46651,0.39987,0.44543
297,0.46833,0.45053,0.45001,0.44242
298,0.49136,0.48328,0.42399,0.47092
299,0.47708,0.46167,0.4559,0.44298
300,0.4933,0.49655,0.50903,0.47688
301,0.49241,0.497,0.47998,0.47553
302,0.49616,0.48072,0.41851,0.46809
303,0.49092,0.46737,0.44544,0.45235
304,0.48433,0.4697,0.45801,0.4505
305,0.50306,0.49186,0.50522,0.47472
306,0.51544,0.51393,0.46196,0.4931
307,0.51934,0.51126,0.45451,0.49621
308,0.50983,0.51003,0.4435,0.49012
309,0.54408,0.54338,0.51492,0.52403
310,0.53031,0.52535,0.49072,0.50115
311,0.52139,0.51193,0.47356,0.49161
312,0.51113,0.50641,0.45558,0.4869
313,0.49729,0.48583,0.44401,0.47107
314,0.49368,0.48151,0.45114,0.46323
315,0.50135,0.48149,0.44899,0.46376
316,0.50784,0.49606,0.47014,0.47667
317,0.50793,0.49804,0.48135,0.47899
318,0.50823,0.5005,0.47845,0.47673
319,0.51508,0.5034,0.4657,0.48011
320,0.5109,0.49317,0.45203,0.47367
321,0.50698,0.49227,0.46301,0.47414
322,0.50479,0.50273,0.4803,0.48817
323,0.49512,0.48883,0.45585,0.47619
324,0.51215,0.50149,0.43894,0.48715
325,0.50023,0.48593,0.45042,0.47262
326,0.49524,0.49109,0.45638,0.47875
327,0.47465,0.4798,0.42232,0.46653
328,0.44289,0.45266,0.40923,0.43891
329,0.41018,0.41951,0.40013,0.4031
330,0.36645,0.37883,0.36107,0.35537
331,0.32574,0.34752,0.318,0.31579
332,0.2946,0.3288,0.23336,0.29099
333,0.25132,0.28445,0.21407,0.24859
334,0.23466,0.27286,0.21735,0.23868
335,0.22923,0.28026,0.24257,0.24224
336,0.204,0.26511,0.21122,0.22484
337,0.17264,0.22096,0.1453,0.18971
338,0.13871,0.18221,0.09987,0.15246
339,0.11848,0.17657,0.089338,0.14341
340,0.099334,0.16253,0.12534,0.13212
341,0.099565,0.16772,0.10384,0.13285
342,0.11041,0.18379,0.093145,0.14787
343,0.10264,0.17142,0.092737,0.13537
344,0.096909,0.15833,0.078013,0.12454
345,0.10234,0.16542,0.094619,0.13614
346,0.095937,0.15895,0.098674,0.12987
347,0.087518,0.14491,0.090562,0.11554
348,0.088688,0.14308,0.079952,0.1163
349,0.092299,0.15359,0.087125,0.13005
350,0.0925,0.15808,0.087337,0.13391
351,0.099985,0.16513,0.077878,0.13914
352,0.09108,0.15667,0.08316,0.12685
353,0.093763,0.15576,0.082602,0.12761
354,0.090094,0.15125,0.075221,0.1223
355,0.093803,0.16254,0.095149,0.13038
356,0.097366,0.16961,0.077766,0.13729
357,0.090022,0.15666,0.064807,0.12681
358,0.087754,0.15288,0.072695,0.11949
359,0.091858,0.16351,0.084717,0.1285
360,0.094405,0.17044,0.084193,0.13788
361,0.09662,0.1693,0.087881,0.13839
362,0.096801,0.16414,0.093521,0.13508
363,0.082572,0.14423,0.070455,0.12033
364,0.090991,0.1583,0.077111,0.13373
365,0.098249,0.17162,0.081708,0.14208
366,0.10127,0.17888,0.095972,0.14386
367,0.090319,0.15604,0.085508,0.12365
368,0.099027,0.16938,0.09518,0.13657
369,0.093336,0.16205,0.063154,0.12739
370,0.087699,0.15592,0.06826,0.12148
371,0.10146,0.17657,0.08317,0.13812
372,0.09926,0.17295,0.096074,0.13603
373,0.097905,0.17561,0.10931,0.13796
374,0.10111,0.17716,0.098215,0.14047
375,0.10117,0.17474,0.083932,0.13943
376,0.10137,0.17099,0.087417,0.13412
377,0.10279,0.17421,0.091145,0.13737
378,0.096024,0.16178,0.092381,0.12626
379,0.092014,0.15351,0.078716,0.121
380,0.092856,0.1562,0.077914,0.12297
381,0.094867,0.16091,0.067745,0.12907
382,0.09501,0.15675,0.078709,0.12483
383,0.092455,0.15338,0.070661,0.12288
384,0.095776,0.15896,0.074625,0.12993
385,0.085207,0.14525,0.075836,0.11557
386,0.079828,0.13969,0.073594,0.10489
387,0.096411,0.1679,0.08577,0.13658
388,0.088559,0.15747,0.092354,0.12571
389,0.084352,0.14854,0.067625,0.11987
390,0.079125,0.14492,0.061424,0.11937
391,0.082229,0.15532,0.073841,0.13003
392,0.093361,0.167,0.078693,0.13882
393,0.088036,0.15374,0.076147,0.12521
394,0.084095,0.15053,0.068405,0.12188
395,0.092481,0.17615,0.085462,0.14034
396,0.10028,0.1977,0.11193,0.1607
397,0.09198,0.16825,0.078051,0.13715
398,0.087939,0.15155,0.058174,0.11861
399,0.085974,0.14807,0.056469,0.11521
400,0.092216,0.1611,0.075855,0.12708
401,0.107,0.18599,0.094474,0.14754
402,0.12053,0.19789,0.094759,0.16186
403,0.15003,0.23332,0.12893,0.19743
404,0.21549,0.28492,0.20067,0.25087
405,0.28824,0.34572,0.26311,0.32275
406,0.31345,0.3745,0.34564,0.36276
407,0.3642,0.41067,0.37137,0.39737
408,0.35151,0.40306,0.32745,0.37876
409,0.24039,0.28655,0.21579,0.27377
410,0.15232,0.21036,0.14388,0.18558
411,0.12013,0.19082,0.11234,0.16609
412,0.11745,0.19674,0.12072,0.16919
413,0.11091,0.18838,0.12319,0.16276
414,0.11593,0.18565,0.11981,0.16334
415,0.10523,0.16802,0.1034,0.1467
416,0.10718,0.17425,0.099782,0.1522
417,0.10219,0.16688,0.087563,0.14353
418,0.1071,0.17692,0.083495,0.15078
419,0.1142,0.1925,0.11001,0.16199
420,0.11479,0.19809,0.10905,0.16303
421,0.11108,0.18744,0.10715,0.15654
422,0.108,0.18081,0.09818,0.14743
423,0.10253,0.18096,0.093463,0.1492
424,0.099252,0.17389,0.085284,0.14321
425,0.10032,0.16924,0.094131,0.14023
426,0.10089,0.17616,0.11626,0.14372
427,0.10306,0.17611,0.10709,0.14548
428,0.091421,0.16287,0.10753,0.13246
429,0.09664,0.16517,0.10627,0.13087
430,0.10524,0.17025,0.081319,0.13679
431,0.10106,0.15941,0.10106,0.12686
432,0.11015,0.17131,0.076951,0.1382
433,0.10189,0.16789,0.097045,0.13241
434,0.10727,0.18118,0.10181,0.13923
435,0.099261,0.16004,0.07375,0.11736
436,0.093015,0.13604,0.074337,0.098224
437,0.098488,0.13395,0.080607,0.10427
438,0.11131,0.15483,0.066737,0.12526
439,0.1279,0.18212,0.091543,0.14689
440,0.14005,0.19009,0.13347,0.14623
441,0.1735,0.20714,0.14709,0.17034
442,0.25097,0.27934,0.24181,0.25218
443,0.31752,0.35694,0.33164,0.33078
444,0.37486,0.41408,0.34648,0.38642
445,0.41334,0.43928,0.38056,0.40745
446,0.41747,0.42748,0.40063,0.40928
447,0.43572,0.4517,0.41121,0.43516
448,0.45028,0.46282,0.41384,0.4496
449,0.45417,0.45767,0.40168,0.44349
450,0.45529,0.45128,0.41528,0.43601
451,0.44583,0.44327,0.40496,0.42526
452,0.43996,0.43537,0.39817,0.4176
453,0.44025,0.43695,0.38938,0.41625
454,0.43554,0.43675,0.39494,0.41552
455,0.45826,0.48536,0.44106,0.45864
456,0.45287,0.4674,0.42971,0.44056
457,0.44301,0.43936,0.42352,0.41781
458,0.43135,0.44061,0.40066,0.41553
459,0.42777,0.43327,0.37033,0.40847
460,0.40858,0.41475,0.38944,0.39193
461,0.41192,0.42136,0.37939,0.39878
462,0.40873,0.41853,0.36388,0.39327
463,0.41053,0.41415,0.36839,0.39199
464,0.40939,0.41733,0.35992,0.392
465,0.41423,0.42487,0.36241,0.40114
466,0.41121,0.42146,0.37556,0.39587
467,0.41465,0.42272,0.38467,0.39984
468,0.4021,0.40412,0.34845,0.38433
469,0.40667,0.41212,0.37338,0.39016
470,0.40402,0.40257,0.37438,0.38322
471,0.41412,0.41794,0.36442,0.39516
472,0.40496,0.40801,0.3541,0.38529
473,0.40121,0.39768,0.38481,0.37844
474,0.40311,0.41505,0.38247,0.39307
475,0.38973,0.42749,0.38327,0.40352
476,0.34249,0.37953,0.34038,0.35331
477,0.27985,0.32838,0.26378,0.28879
478,0.20209,0.2269,0.15622,0.19134
479,0.13206,0.16069,0.10415,0.12141
480,0.10059,0.16911,0.087462,0.12582
481,0.084876,0.15675,0.098254,0.12515
482,0.091537,0.15904,0.11525,0.13072
483,0.089702,0.15467,0.096321,0.12664
484,0.084824,0.14775,0.087911,0.12116
485,0.084578,0.14307,0.061212,0.12081
486,0.072391,0.13085,0.06525,0.1062
487,0.078425,0.1462,0.068262,0.11887
488,0.072313,0.13969,0.077679,0.11108
489,0.070007,0.14012,0.051321,0.10711
490,0.070051,0.1404,0.040598,0.10876
491,0.063981,0.13148,0.051632,0.099936
492,0.067052,0.14379,0.064399,0.11176
493,0.068308,0.14861,0.061066,0.11646
494,0.060391,0.13388,0.056593,0.10206
495,0.061672,0.13919,0.074397,0.10629
496,0.070435,0.15338,0.083504,0.12163
497,0.062028,0.14084,0.066201,0.1113
498,0.06167,0.13798,0.054938,0.1118
499,0.069639,0.14739,0.0593,0.11921
500,0.064363,0.1366,0.052692,0.11139
501,0.055258,0.12206,0.055593,0.09863
502,0.053405,0.12351,0.066843,0.097888
503,0.060359,0.13541,0.056633,0.10746
504,0.058615,0.1392,0.054485,0.10953
505,0.069249,0.14819,0.066987,0.11921
506,0.067477,0.14503,0.082292,0.11786
507,0.064213,0.14478,0.049448,0.11792
508,0.061678,0.14003,0.059478,0.11422
509,0.059533,0.13146,0.061999,0.11234
510,0.064509,0.13829,0.063005,0.11194
511,0.047288,0.13432,0.061075,0.10276
512,0.074661,0.14885,0.0596,0.12368


==> Figure12.txt <==
   x_axis   fix     fix_std   Random   Random_std 
   2        36.71   0.97      36.70    0.99
   4        36.58   0.91      35.41    0.85
   8        35.91   0.96      35.71    0.90
   16       36.69   0.96      36.20    0.83

==> Figure8a.txt <==
x_axis,EN2I,N2I,groundtruth,supervised
1,0.012451,0.0095512,0.0063477,0.018832
2,0.0039611,0.00081479,0.0085449,0.0069436
3,0.0081518,0.0079262,0.0085449,0.012064
4,0.0094721,0.00852,0.0065918,0.011128
5,0.013214,0.0099063,0.0061035,0.010918
6,0.013888,0.015056,0.0095215,0.013632
7,0.018263,0.017647,0.015869,0.019727
8,0.022342,0.018403,0.021484,0.023841
9,0.031632,0.024305,0.018311,0.03095
10,0.041517,0.038388,0.02002,0.041657
11,0.060488,0.057044,0.038574,0.06342
12,0.093813,0.090059,0.071533,0.094582
13,0.13324,0.13232,0.12378,0.12942
14,0.16808,0.1687,0.17065,0.16294
15,0.19658,0.19675,0.20337,0.19219
16,0.21135,0.2114,0.2229,0.21292
17,0.21954,0.218,0.22754,0.22226
18,0.22228,0.22301,0.23047,0.22674
19,0.22227,0.22293,0.22168,0.22467
20,0.22259,0.22384,0.21802,0.22388
21,0.22269,0.22711,0.21777,0.22314
22,0.22197,0.22821,0.21851,0.22405
23,0.22366,0.22964,0.21899,0.22454
24,0.22531,0.22881,0.22168,0.225
25,0.22595,0.22968,0.22241,0.22458
26,0.22753,0.2293,0.21997,0.22421
27,0.22606,0.22891,0.22144,0.22397
28,0.22626,0.22834,0.21997,0.22291
29,0.22546,0.22821,0.22192,0.22445
30,0.22405,0.22617,0.22485,0.22427
31,0.222,0.22462,0.22437,0.22405
32,0.22128,0.22138,0.22412,0.22283
33,0.22245,0.22042,0.22388,0.22135
34,0.22152,0.22052,0.22168,0.22243
35,0.22485,0.22106,0.21948,0.22391
36,0.22488,0.2245,0.22095,0.22363
37,0.22579,0.2241,0.22437,0.22545
38,0.22581,0.22484,0.22363,0.22397
39,0.22493,0.22422,0.22388,0.22429
40,0.22456,0.22426,0.22363,0.22239
41,0.22587,0.22729,0.22266,0.22131
42,0.22646,0.22794,0.22656,0.22069
43,0.2276,0.22816,0.22559,0.22097
44,0.22478,0.22846,0.22485,0.22309
45,0.22537,0.22564,0.22803,0.225
46,0.22533,0.2268,0.22559,0.22508
47,0.22495,0.22478,0.22119,0.22335
48,0.22394,0.22175,0.22485,0.22359
49,0.22251,0.22125,0.22437,0.22322
50,0.22213,0.22175,0.22607,0.22217
51,0.22285,0.22085,0.22559,0.22307
52,0.22297,0.22035,0.22461,0.22316
53,0.22,0.21934,0.21973,0.22321
54,0.22172,0.2188,0.2207,0.22251
55,0.22047,0.21881,0.22534,0.22396
56,0.22077,0.21934,0.22388,0.22448
57,0.22163,0.22086,0.22217,0.22535
58,0.22259,0.22147,0.22607,0.22527
59,0.22147,0.22249,0.22192,0.22527
60,0.22207,0.2218,0.21704,0.22514
61,0.22121,0.22103,0.21606,0.2242
62,0.22198,0.21825,0.21851,0.22134
63,0.2194,0.21725,0.2168,0.21912
64,0.21833,0.21544,0.21753,0.2193
65,0.21891,0.21572,0.22485,0.2204
66,0.21967,0.2164,0.22437,0.22366
67,0.21945,0.21738,0.22778,0.22456
68,0.22077,0.21982,0.22705,0.22466
69,0.22214,0.22286,0.21802,0.22429
70,0.22347,0.22518,0.21851,0.22594
71,0.22591,0.22758,0.21753,0.22595
72,0.22643,0.22816,0.22046,0.22518
73,0.22502,0.227,0.22559,0.22479
74,0.22398,0.22556,0.22803,0.22628
75,0.22293,0.22525,0.22803,0.22617
76,0.22295,0.2243,0.22266,0.22942
77,0.22312,0.22409,0.22998,0.22774
78,0.22256,0.22362,0.23022,0.22699
79,0.22173,0.22362,0.22485,0.22673
80,0.21936,0.22175,0.22534,0.22431
81,0.21999,0.22173,0.22583,0.22455
82,0.22176,0.22275,0.22266,0.22562
83,0.22143,0.22225,0.22021,0.22508
84,0.22239,0.2224,0.21729,0.22332
85,0.22172,0.22207,0.22241,0.22338
86,0.22215,0.22168,0.2207,0.2227
87,0.22269,0.22098,0.21997,0.22321
88,0.22243,0.22091,0.22412,0.22308
89,0.22372,0.2234,0.22437,0.22438
90,0.22248,0.2255,0.22339,0.22702
91,0.22399,0.22808,0.2207,0.22992
92,0.22503,0.2272,0.22046,0.23297
93,0.22432,0.22428,0.22168,0.235
94,0.22387,0.22534,0.22144,0.23483
95,0.22211,0.22493,0.22339,0.23021
96,0.2227,0.2224,0.22949,0.22775
97,0.22433,0.22613,0.23022,0.22554
98,0.22482,0.22874,0.23047,0.2243
99,0.2309,0.23226,0.23584,0.22385
100,0.23377,0.23586,0.24121,0.222
101,0.23695,0.2387,0.23584,0.22231
102,0.23972,0.24268,0.23755,0.22408
103,0.24164,0.24571,0.24414,0.22858
104,0.24555,0.24939,0.24634,0.23328
105,0.24742,0.25246,0.25244,0.23988
106,0.24722,0.25282,0.25195,0.24488
107,0.2477,0.25276,0.2478,0.24947
108,0.24881,0.25296,0.25,0.25149
109,0.24917,0.25259,0.24902,0.25251
110,0.24873,0.25213,0.25195,0.25352
111,0.25123,0.25213,0.25708,0.25433
112,0.25137,0.25389,0.25269,0.25179
113,0.25307,0.25293,0.25464,0.24948
114,0.25435,0.25286,0.25488,0.24917
115,0.25397,0.25373,0.25415,0.25104
116,0.25301,0.25363,0.26123,0.25209
117,0.25517,0.25354,0.2522,0.25504
118,0.25606,0.25664,0.25,0.2558
119,0.25602,0.2575,0.25098,0.25421
120,0.25665,0.25751,0.25562,0.252
121,0.25805,0.25648,0.26001,0.25436
122,0.25767,0.25522,0.25659,0.25568
123,0.25758,0.2541,0.24634,0.25625
124,0.25555,0.25325,0.25342,0.25553
125,0.2545,0.25197,0.26123,0.25463
126,0.25383,0.25033,0.25806,0.25139
127,0.25329,0.25076,0.25732,0.24962
128,0.25144,0.24806,0.25317,0.24782
129,0.25022,0.24563,0.24438,0.24673
130,0.24624,0.24471,0.2478,0.24786
131,0.24359,0.24192,0.25244,0.24662
132,0.24095,0.23884,0.24146,0.24651
133,0.23687,0.23568,0.23169,0.24452
134,0.23242,0.23186,0.22583,0.24213
135,0.22967,0.23066,0.22534,0.24197
136,0.22683,0.23112,0.22656,0.23956
137,0.22509,0.23081,0.22485,0.23736
138,0.22501,0.23177,0.22266,0.23649
139,0.22661,0.23226,0.22729,0.23561
140,0.22718,0.23162,0.23022,0.23548
141,0.22733,0.22968,0.22583,0.2341
142,0.22916,0.22923,0.2251,0.2324
143,0.22849,0.23121,0.22949,0.22957
144,0.22947,0.22958,0.229,0.2283
145,0.23115,0.22782,0.22778,0.22428
146,0.23019,0.23033,0.23364,0.22268
147,0.22882,0.22902,0.2356,0.22302
148,0.23061,0.23115,0.23364,0.22345
149,0.2292,0.23181,0.23486,0.22512
150,0.23459,0.23311,0.23608,0.22751
151,0.23609,0.23682,0.23633,0.23055
152,0.23482,0.23555,0.23584,0.2319
153,0.23608,0.23687,0.24341,0.23029
154,0.23831,0.24026,0.24561,0.22836
155,0.239,0.24072,0.24341,0.2274
156,0.24271,0.24278,0.24219,0.22692
157,0.24164,0.24494,0.24316,0.2278
158,0.24349,0.24386,0.24341,0.23139
159,0.24617,0.24429,0.24365,0.2356
160,0.24872,0.24701,0.24683,0.23898
161,0.25074,0.24784,0.2478,0.24063
162,0.25288,0.25202,0.24585,0.23963
163,0.25524,0.25425,0.24829,0.23919
164,0.26091,0.26134,0.25684,0.24202
165,0.26924,0.27311,0.2688,0.2473
166,0.28164,0.28568,0.28516,0.25948
167,0.29361,0.29622,0.30688,0.27309
168,0.29541,0.29879,0.30957,0.27835
169,0.29955,0.29913,0.31519,0.28013
170,0.29702,0.29941,0.30591,0.27848
171,0.2949,0.2983,0.29761,0.27924
172,0.29523,0.29612,0.29053,0.27764
173,0.2937,0.29325,0.28174,0.27572
174,0.28926,0.28966,0.27783,0.27468
175,0.28409,0.28576,0.28223,0.27559
176,0.281,0.28319,0.28613,0.27702
177,0.27769,0.28323,0.28662,0.2789
178,0.2788,0.28238,0.28149,0.28013
179,0.27863,0.28156,0.28223,0.27981
180,0.2775,0.27884,0.28613,0.27599
181,0.27544,0.27785,0.27979,0.27232
182,0.27518,0.27704,0.26709,0.26791
183,0.27584,0.27786,0.26489,0.27062
184,0.27808,0.27853,0.26392,0.27194
185,0.28231,0.28098,0.2627,0.2742
186,0.28309,0.28394,0.27686,0.27823
187,0.28621,0.28358,0.29565,0.27912
188,0.28554,0.28258,0.31055,0.2752
189,0.27939,0.27608,0.30396,0.26924
190,0.27105,0.26859,0.28638,0.26292
191,0.26313,0.26191,0.27002,0.25714
192,0.25633,0.25602,0.25659,0.25354
193,0.25151,0.25211,0.24927,0.25132
194,0.24958,0.25014,0.24365,0.25169
195,0.24889,0.25103,0.24707,0.25191
196,0.24904,0.25232,0.25317,0.2507
197,0.25159,0.25197,0.2561,0.25199
198,0.25283,0.25295,0.25171,0.25032
199,0.25092,0.25195,0.24536,0.24824
200,0.25107,0.24986,0.24731,0.24668
201,0.24951,0.25089,0.24854,0.24538
202,0.24718,0.24693,0.24536,0.24522
203,0.24859,0.2453,0.24463,0.24524
204,0.24552,0.24693,0.24902,0.24773
205,0.24397,0.24464,0.24365,0.24963
206,0.24332,0.24251,0.24292,0.25205
207,0.24238,0.24429,0.24829,0.25578
208,0.24017,0.24267,0.24731,0.2598
209,0.24092,0.24239,0.24731,0.26225
210,0.2419,0.24305,0.25244,0.26393
211,0.24456,0.24608,0.25171,0.26465
212,0.24584,0.24936,0.25049,0.26591
213,0.24611,0.24967,0.25098,0.26536
214,0.24765,0.25056,0.25269,0.26484
215,0.24706,0.25204,0.25488,0.26326
216,0.24852,0.25297,0.25317,0.26334
217,0.24824,0.2527,0.25464,0.26169
218,0.24879,0.25232,0.25342,0.26211
219,0.24694,0.25319,0.25562,0.25946
220,0.24877,0.25253,0.26245,0.25571
221,0.25156,0.25371,0.26489,0.25307
222,0.25324,0.25473,0.2666,0.24833
223,0.25229,0.25488,0.26318,0.24623
224,0.25381,0.25484,0.25391,0.2463
225,0.25309,0.25472,0.2561,0.25038
226,0.25309,0.25587,0.25415,0.25244
227,0.25258,0.25473,0.24487,0.25549
228,0.25609,0.25369,0.24561,0.25544
229,0.25619,0.25692,0.2522,0.25523
230,0.25666,0.25759,0.2561,0.25564
231,0.2562,0.2565,0.26123,0.25605
232,0.25521,0.25506,0.26074,0.25746
233,0.25169,0.25318,0.25269,0.25843
234,0.25107,0.25007,0.24146,0.25318
235,0.24641,0.24744,0.23486,0.24658
236,0.23952,0.24032,0.23364,0.23739
237,0.23268,0.23311,0.23096,0.22681
238,0.22545,0.22776,0.2251,0.22176
239,0.22344,0.22737,0.22168,0.22142
240,0.22397,0.22724,0.21558,0.22614
241,0.22446,0.22901,0.21411,0.22919
242,0.22558,0.23165,0.21777,0.23221
243,0.22663,0.23233,0.22266,0.22986
244,0.22895,0.23272,0.22852,0.23232
245,0.2293,0.23149,0.23584,0.23338
246,0.23021,0.23094,0.2439,0.23417
247,0.22778,0.23091,0.24146,0.23421
248,0.22813,0.22831,0.22827,0.23308
249,0.22706,0.2283,0.22119,0.23082
250,0.2258,0.22922,0.22339,0.22898
251,0.22528,0.22813,0.22021,0.22761
252,0.22499,0.22652,0.22388,0.22776
253,0.2258,0.22789,0.22778,0.22779
254,0.22535,0.22556,0.2251,0.22785
255,0.22683,0.22552,0.22192,0.2287
256,0.22649,0.22235,0.22144,0.22954
257,0.22456,0.22105,0.22241,0.23024
258,0.22282,0.2193,0.22412,0.23122
259,0.22239,0.2196,0.22461,0.23169
260,0.22174,0.22078,0.22632,0.23178
261,0.22135,0.2207,0.23071,0.23306
262,0.22408,0.22115,0.22827,0.23518
263,0.2241,0.22301,0.22583,0.2388
264,0.22536,0.22457,0.22583,0.24235
265,0.22854,0.2272,0.22974,0.24701
266,0.23322,0.23159,0.23584,0.25267
267,0.23707,0.23716,0.2417,0.25572
268,0.24301,0.2422,0.24365,0.25813
269,0.24961,0.24887,0.2439,0.25966
270,0.25276,0.25427,0.24536,0.26141
271,0.25589,0.25687,0.25391,0.2636
272,0.25835,0.25934,0.25708,0.26526
273,0.25899,0.26109,0.25635,0.26744
274,0.26241,0.26364,0.25806,0.26915
275,0.26179,0.26514,0.2583,0.2672
276,0.25976,0.26217,0.25977,0.26488
277,0.25927,0.2614,0.25537,0.26373
278,0.25338,0.25643,0.24951,0.26594
279,0.2544,0.25377,0.25171,0.26643
280,0.25059,0.25197,0.25366,0.26241
281,0.24944,0.24697,0.24878,0.26015
282,0.24719,0.24553,0.24805,0.25685
283,0.24484,0.24441,0.24878,0.25502
284,0.24429,0.2427,0.25391,0.25141
285,0.24366,0.24379,0.24805,0.25108
286,0.24268,0.24321,0.24487,0.25054
287,0.24257,0.24339,0.24536,0.24912
288,0.24432,0.2446,0.24194,0.2482
289,0.24325,0.24442,0.23804,0.24849
290,0.24372,0.24415,0.2334,0.24942
291,0.24261,0.24516,0.22925,0.24956
292,0.24237,0.2439,0.22803,0.25034
293,0.24154,0.24368,0.23364,0.25122
294,0.24101,0.24485,0.23706,0.25241
295,0.24084,0.24505,0.24097,0.25241
296,0.2405,0.24591,0.24707,0.25165
297,0.23961,0.24319,0.24512,0.25209
298,0.23898,0.2408,0.23926,0.25346
299,0.23709,0.239,0.23657,0.25212
300,0.23796,0.23685,0.24194,0.25067
301,0.24027,0.24112,0.24902,0.24895
302,0.24369,0.24352,0.24658,0.24647
303,0.24747,0.24468,0.24731,0.24297
304,0.25016,0.24848,0.25269,0.24466
305,0.25273,0.25101,0.25586,0.24353
306,0.25931,0.25674,0.26001,0.24787
307,0.26198,0.26108,0.27295,0.25143
308,0.2658,0.26465,0.28174,0.25397
309,0.26616,0.26462,0.26978,0.25484
310,0.26538,0.26371,0.25708,0.25691
311,0.26418,0.26316,0.25391,0.25882
312,0.26533,0.26451,0.25439,0.26146
313,0.267,0.26965,0.26465,0.26519
314,0.27219,0.27441,0.27661,0.27398
315,0.27876,0.28273,0.2915,0.28809
316,0.28577,0.29159,0.30078,0.29968
317,0.29564,0.30239,0.30005,0.30425
318,0.30847,0.31205,0.30566,0.3054
319,0.31419,0.3181,0.30615,0.30532
320,0.31439,0.31359,0.29712,0.30699
321,0.3073,0.30349,0.28662,0.30767
322,0.29651,0.28924,0.28345,0.30814
323,0.28076,0.27543,0.28125,0.30721
324,0.26625,0.26747,0.27197,0.30111
325,0.26006,0.2616,0.26562,0.29221
326,0.25743,0.26067,0.26587,0.28052
327,0.25751,0.26056,0.26245,0.27373
328,0.2556,0.2609,0.25757,0.26456
329,0.2568,0.25988,0.25366,0.26213
330,0.25698,0.26062,0.25024,0.26374
331,0.25784,0.26282,0.25391,0.2646
332,0.2618,0.26478,0.25928,0.26956
333,0.26633,0.26865,0.26392,0.27255
334,0.27167,0.27031,0.26953,0.27086
335,0.27445,0.27038,0.28149,0.26589
336,0.26815,0.26529,0.28076,0.26088
337,0.25761,0.25618,0.26685,0.2575
338,0.24832,0.24802,0.25146,0.25476
339,0.24106,0.24249,0.2395,0.24969
340,0.23998,0.23938,0.23511,0.24724
341,0.2396,0.24139,0.23657,0.24551
342,0.23912,0.24079,0.23779,0.24334
343,0.24242,0.242,0.23462,0.24385
344,0.2419,0.24266,0.23364,0.24268
345,0.24122,0.24237,0.23413,0.2424
346,0.24288,0.24261,0.23682,0.24168
347,0.2437,0.24627,0.23608,0.2405
348,0.24543,0.24804,0.24023,0.23884
349,0.24548,0.24874,0.23926,0.24025
350,0.24728,0.25056,0.23877,0.23952
351,0.24516,0.24998,0.24219,0.2399
352,0.24934,0.2503,0.24414,0.23714
353,0.2469,0.2479,0.2417,0.23577
354,0.24829,0.24821,0.23975,0.23555
355,0.25006,0.24926,0.2417,0.23608
356,0.25468,0.25121,0.24805,0.23564
357,0.25772,0.25792,0.25513,0.23698
358,0.26031,0.26073,0.26587,0.23795
359,0.26266,0.26188,0.26318,0.23744
360,0.26327,0.26382,0.26123,0.23728
361,0.26334,0.26474,0.26123,0.23752
362,0.26264,0.2654,0.26147,0.23717
363,0.26604,0.26565,0.2561,0.23454
364,0.26482,0.26726,0.25439,0.23415
365,0.26353,0.2664,0.26001,0.23333
366,0.26182,0.26415,0.25952,0.23397
367,0.25905,0.26006,0.25415,0.23582
368,0.25427,0.25393,0.25195,0.23702
369,0.24703,0.25009,0.24243,0.23383
370,0.24106,0.2447,0.23755,0.23102
371,0.23803,0.24193,0.23608,0.22904
372,0.23962,0.24154,0.23096,0.2319
373,0.2371,0.24054,0.2312,0.23705
374,0.23701,0.24043,0.23096,0.24058
375,0.23591,0.23926,0.22412,0.24627
376,0.23849,0.23738,0.22388,0.25511
377,0.23495,0.23695,0.22656,0.25357
378,0.23798,0.23557,0.23145,0.25228
379,0.23926,0.2392,0.24463,0.25308
380,0.2413,0.24173,0.25024,0.25281
381,0.24372,0.2426,0.25586,0.25419
382,0.24704,0.24623,0.25659,0.2531
383,0.24943,0.25176,0.25488,0.2545
384,0.25133,0.25204,0.25537,0.2561
385,0.25399,0.25088,0.26074,0.25827
386,0.25282,0.25144,0.25854,0.25926
387,0.25224,0.25057,0.25415,0.25711
388,0.25291,0.25162,0.24927,0.25844
389,0.25325,0.2501,0.24683,0.25874
390,0.25578,0.25219,0.24829,0.25765
391,0.25406,0.25414,0.24585,0.25921
392,0.25515,0.25261,0.24243,0.26222
393,0.25723,0.25262,0.2439,0.26259
394,0.25611,0.25113,0.24292,0.2606
395,0.25103,0.24599,0.24512,0.25822
396,0.24398,0.24102,0.24414,0.25259
397,0.23613,0.23491,0.23633,0.24292
398,0.22867,0.23028,0.23682,0.2336
399,0.22654,0.22664,0.23193,0.22783
400,0.22553,0.22657,0.22217,0.22262
401,0.22572,0.22678,0.21899,0.22173
402,0.22708,0.22817,0.21704,0.2221
403,0.22796,0.23045,0.2229,0.22612
404,0.23077,0.23377,0.23267,0.22897
405,0.23479,0.23621,0.24731,0.22994
406,0.23624,0.23864,0.25635,0.22798
407,0.23531,0.23804,0.2522,0.22791
408,0.23234,0.23531,0.24219,0.22659
409,0.23,0.23143,0.22607,0.22435
410,0.22817,0.22633,0.21826,0.22414
411,0.22485,0.22659,0.21973,0.22261
412,0.22088,0.22186,0.21973,0.22228
413,0.22228,0.22231,0.22339,0.22354
414,0.21925,0.22299,0.22192,0.22446
415,0.22052,0.22232,0.22046,0.2254
416,0.21984,0.2224,0.22217,0.22297
417,0.2208,0.22202,0.21973,0.22278
418,0.21983,0.22073,0.21851,0.22324
419,0.22049,0.22066,0.21777,0.22314
420,0.21957,0.22175,0.22021,0.22175
421,0.22074,0.22054,0.2229,0.22217
422,0.22092,0.22223,0.22241,0.2233
423,0.21944,0.22271,0.21973,0.22286
424,0.22283,0.22222,0.22266,0.22171
425,0.22108,0.22242,0.21753,0.21985
426,0.22081,0.2222,0.21948,0.2203
427,0.22032,0.22195,0.22339,0.22183
428,0.22206,0.22136,0.21826,0.22074
429,0.2225,0.22044,0.21753,0.21943
430,0.22265,0.22075,0.22144,0.22018
431,0.22095,0.22004,0.22314,0.22234
432,0.2222,0.22117,0.2251,0.22353
433,0.2209,0.22059,0.22729,0.22315
434,0.22213,0.22063,0.22241,0.22413
435,0.22189,0.22196,0.22144,0.22759
436,0.2219,0.22221,0.22314,0.22715
437,0.22417,0.22463,0.22461,0.22575
438,0.22265,0.22488,0.22314,0.22461
439,0.22404,0.2261,0.22729,0.22365
440,0.22488,0.22787,0.23218,0.2243
441,0.2243,0.22781,0.23828,0.2241
442,0.22554,0.22553,0.23657,0.22526
443,0.22544,0.22496,0.23022,0.22505
444,0.22456,0.22352,0.22437,0.22366
445,0.2246,0.2226,0.2229,0.2229
446,0.22505,0.22235,0.22119,0.22226
447,0.22363,0.22093,0.21729,0.22142
448,0.22309,0.22044,0.21289,0.22259
449,0.22144,0.2233,0.21387,0.22096
450,0.22368,0.2243,0.21338,0.22041
451,0.22234,0.22599,0.21606,0.22081
452,0.22279,0.22656,0.22461,0.22175
453,0.22375,0.22931,0.22217,0.22163
454,0.22381,0.22846,0.21802,0.22211
455,0.22545,0.22744,0.21899,0.22169
456,0.22424,0.22552,0.22412,0.22173
457,0.22292,0.22388,0.22168,0.22194
458,0.22255,0.22374,0.21753,0.22263
459,0.22354,0.22432,0.21777,0.22254
460,0.22382,0.22646,0.22168,0.22227
461,0.2248,0.22813,0.2229,0.22345
462,0.22421,0.22836,0.22144,0.22338
463,0.22409,0.2274,0.22217,0.2223
464,0.22477,0.22671,0.22217,0.22211
465,0.22579,0.22635,0.22168,0.224
466,0.22687,0.22779,0.21973,0.2259
467,0.22492,0.22624,0.22021,0.22642
468,0.22383,0.22359,0.2251,0.22572
469,0.22311,0.22165,0.22559,0.22499
470,0.22038,0.21946,0.22168,0.22629
471,0.21921,0.21801,0.22046,0.2245
472,0.21901,0.21835,0.22363,0.22177
473,0.21819,0.21848,0.22363,0.21975
474,0.21962,0.21931,0.21924,0.21803
475,0.21868,0.22042,0.21826,0.21705
476,0.221,0.21884,0.21777,0.21488
477,0.22029,0.2197,0.21509,0.21425
478,0.22028,0.21853,0.21606,0.21541
479,0.21932,0.21823,0.21777,0.21656
480,0.2189,0.21727,0.22144,0.21918
481,0.21918,0.21993,0.2229,0.2212
482,0.22062,0.22211,0.22217,0.22248
483,0.22147,0.22261,0.22388,0.22334
484,0.22223,0.22255,0.2251,0.22272
485,0.22234,0.2221,0.22314,0.22315
486,0.22136,0.22332,0.22314,0.22457
487,0.22109,0.22179,0.22314,0.22383
488,0.22213,0.22117,0.22339,0.22429
489,0.2218,0.22098,0.22681,0.22182
490,0.2201,0.22138,0.2251,0.21956
491,0.21964,0.21966,0.22119,0.21789
492,0.21991,0.21931,0.21851,0.21879
493,0.2235,0.21889,0.21875,0.21979
494,0.22756,0.2222,0.22144,0.22346
495,0.22905,0.22633,0.22217,0.22917
496,0.22251,0.22442,0.22729,0.21818
497,0.19539,0.20259,0.22119,0.17282
498,0.1457,0.15188,0.17822,0.10848
499,0.085376,0.090418,0.10913,0.057561
500,0.03939,0.042994,0.044189,0.027238
501,0.014727,0.016512,0.0087891,0.012787
502,0.0047632,0.0087629,0.001709,0.0041294
503,0.0049561,0.0059091,0.0036621,0.004321
504,0.0050278,0.0079834,0.0063477,0.0048744
505,0.0066079,0.006375,0.0095215,0.0031301
506,0.0054836,0.0069632,0.0075684,0.0026911
507,0.0067492,0.0067833,0.005127,0.0040971
508,0.0088775,0.0087407,0.0053711,0.0055093
509,0.0088875,0.011167,0.0092773,0.0068524
510,0.0081107,0.011876,0.010986,0.0057008
511,0.0062481,0.011618,0.0070801,0.0049546
512,0.012418,0.016035,0.0046387,0.0090786



==> Figure8b.txt <==
x_axis,EN2I,N2I,groundtruth,supervised
1,0.014358,0.011321,0.0063477,0.01099
2,0.0049838,0.0042732,0.0085449,0.0047329
3,0.010064,0.0097664,0.0085449,0.0081412
4,0.011096,0.0086479,0.0065918,0.010017
5,0.012291,0.0090381,0.0061035,0.011911
6,0.014176,0.010562,0.0095215,0.014987
7,0.015953,0.01206,0.015869,0.020776
8,0.020655,0.016956,0.021484,0.024814
9,0.026559,0.024732,0.018311,0.028539
10,0.039574,0.037268,0.02002,0.038051
11,0.058877,0.060573,0.038574,0.05886
12,0.089692,0.092851,0.071533,0.090299
13,0.12858,0.13168,0.12378,0.13039
14,0.16564,0.17084,0.17065,0.16902
15,0.19777,0.20037,0.20337,0.19935
16,0.21768,0.21817,0.2229,0.21803
17,0.22603,0.22646,0.22754,0.22874
18,0.22952,0.23033,0.23047,0.23128
19,0.22938,0.23163,0.22168,0.22871
20,0.22684,0.22988,0.21802,0.22607
21,0.22448,0.22757,0.21777,0.22256
22,0.22197,0.22584,0.21851,0.21902
23,0.21976,0.22334,0.21899,0.21752
24,0.21928,0.2219,0.22168,0.21753
25,0.2192,0.22073,0.22241,0.21796
26,0.21967,0.21866,0.21997,0.21821
27,0.2187,0.21802,0.22144,0.21691
28,0.21868,0.22097,0.21997,0.2161
29,0.21993,0.22034,0.22192,0.21834
30,0.22173,0.22029,0.22485,0.2219
31,0.22146,0.22281,0.22437,0.22275
32,0.22099,0.22188,0.22412,0.22254
33,0.2215,0.22143,0.22388,0.22353
34,0.22207,0.22082,0.22168,0.22429
35,0.22111,0.22152,0.21948,0.22365
36,0.22184,0.22147,0.22095,0.22154
37,0.22228,0.22246,0.22437,0.22021
38,0.22081,0.22351,0.22363,0.21972
39,0.2221,0.22338,0.22388,0.21885
40,0.22335,0.22586,0.22363,0.21832
41,0.22313,0.22625,0.22266,0.22037
42,0.22379,0.22719,0.22656,0.22623
43,0.22492,0.22758,0.22559,0.22867
44,0.22569,0.22918,0.22485,0.22774
45,0.22586,0.22521,0.22803,0.22497
46,0.2258,0.22438,0.22559,0.22305
47,0.22417,0.22587,0.22119,0.22274
48,0.22282,0.22372,0.22485,0.2237
49,0.22387,0.22419,0.22437,0.22392
50,0.22496,0.22696,0.22607,0.22405
51,0.22463,0.22671,0.22559,0.22245
52,0.22493,0.22655,0.22461,0.21984
53,0.22445,0.22686,0.21973,0.22001
54,0.22315,0.22567,0.2207,0.21992
55,0.22398,0.22406,0.22534,0.21879
56,0.22266,0.22344,0.22388,0.21946
57,0.22147,0.22219,0.22217,0.22135
58,0.21955,0.2207,0.22607,0.2235
59,0.21902,0.21965,0.22192,0.22541
60,0.21875,0.22002,0.21704,0.22475
61,0.21919,0.22047,0.21606,0.22033
62,0.21884,0.21962,0.21851,0.21803
63,0.21885,0.2178,0.2168,0.21682
64,0.21836,0.21756,0.21753,0.21894
65,0.21858,0.21632,0.22485,0.22133
66,0.21902,0.21607,0.22437,0.22359
67,0.21819,0.21705,0.22778,0.22439
68,0.2185,0.21632,0.22705,0.22334
69,0.21919,0.21771,0.21802,0.22297
70,0.21954,0.21735,0.21851,0.22436
71,0.21892,0.21777,0.21753,0.22571
72,0.21929,0.21959,0.22046,0.22718
73,0.21961,0.22012,0.22559,0.22832
74,0.22208,0.2214,0.22803,0.22809
75,0.22229,0.22327,0.22803,0.22716
76,0.22202,0.22409,0.22266,0.22599
77,0.2233,0.22609,0.22998,0.22678
78,0.22586,0.2283,0.23022,0.22737
79,0.22693,0.22895,0.22485,0.22598
80,0.22764,0.22752,0.22534,0.22588
81,0.22527,0.22602,0.22583,0.22594
82,0.22161,0.22218,0.22266,0.22424
83,0.2185,0.21966,0.22021,0.22219
84,0.21623,0.21796,0.21729,0.21918
85,0.21728,0.21727,0.22241,0.21697
86,0.21757,0.21792,0.2207,0.21717
87,0.21778,0.22,0.21997,0.21946
88,0.21876,0.22149,0.22412,0.22411
89,0.22282,0.22618,0.22437,0.22803
90,0.22995,0.23375,0.22339,0.22836
91,0.23948,0.23625,0.2207,0.22514
92,0.23624,0.2326,0.22046,0.22242
93,0.22483,0.22383,0.22168,0.2212
94,0.21783,0.21918,0.22144,0.21927
95,0.21739,0.21818,0.22339,0.21764
96,0.22265,0.21862,0.22949,0.21673
97,0.22626,0.22174,0.23022,0.2144
98,0.22685,0.22609,0.23047,0.21247
99,0.2288,0.22903,0.23584,0.2094
100,0.23003,0.22763,0.24121,0.20743
101,0.23222,0.22956,0.23584,0.20735
102,0.23577,0.23483,0.23755,0.21628
103,0.23909,0.23871,0.24414,0.22418
104,0.24231,0.24242,0.24634,0.23268
105,0.2449,0.24494,0.25244,0.23822
106,0.24513,0.24663,0.25195,0.23922
107,0.24671,0.24823,0.2478,0.23843
108,0.24836,0.25069,0.25,0.23779
109,0.25097,0.2527,0.24902,0.23999
110,0.25124,0.25444,0.25195,0.2453
111,0.25283,0.25625,0.25708,0.25001
112,0.25544,0.2567,0.25269,0.25348
113,0.25602,0.25661,0.25464,0.25662
114,0.25797,0.25741,0.25488,0.25706
115,0.25751,0.25752,0.25415,0.25692
116,0.25576,0.25683,0.26123,0.25531
117,0.25494,0.25544,0.2522,0.25355
118,0.25416,0.25498,0.25,0.25211
119,0.25244,0.25198,0.25098,0.25208
120,0.25045,0.25019,0.25562,0.25414
121,0.24869,0.24985,0.26001,0.25743
122,0.24773,0.24682,0.25659,0.25814
123,0.24723,0.24698,0.24634,0.25614
124,0.24926,0.24845,0.25342,0.25476
125,0.24988,0.24891,0.26123,0.25514
126,0.2506,0.24995,0.25806,0.25681
127,0.25162,0.2522,0.25732,0.25697
128,0.25357,0.25535,0.25317,0.25785
129,0.25599,0.25894,0.24438,0.25754
130,0.25985,0.26204,0.2478,0.25654
131,0.26175,0.26018,0.25244,0.25556
132,0.25228,0.24949,0.24146,0.2544
133,0.23606,0.23556,0.23169,0.2501
134,0.22585,0.22807,0.22583,0.2445
135,0.22321,0.22638,0.22534,0.23667
136,0.22519,0.22397,0.22656,0.22649
137,0.22725,0.22398,0.22485,0.22344
138,0.2244,0.22401,0.22266,0.22009
139,0.22186,0.22134,0.22729,0.21883
140,0.22024,0.22149,0.23022,0.21724
141,0.22095,0.22397,0.22583,0.21761
142,0.22525,0.22716,0.2251,0.21848
143,0.22917,0.23064,0.22949,0.21807
144,0.23044,0.23314,0.229,0.21872
145,0.23196,0.23479,0.22778,0.22233
146,0.23193,0.23414,0.23364,0.2256
147,0.23231,0.23424,0.2356,0.22777
148,0.23427,0.23499,0.23364,0.23175
149,0.23633,0.23472,0.23486,0.2341
150,0.23886,0.23751,0.23608,0.23351
151,0.23903,0.24002,0.23633,0.23129
152,0.23755,0.23892,0.23584,0.22966
153,0.23724,0.23722,0.24341,0.22946
154,0.23692,0.23851,0.24561,0.23101
155,0.23774,0.24064,0.24341,0.23414
156,0.24114,0.24121,0.24219,0.23491
157,0.24132,0.24082,0.24316,0.23366
158,0.24094,0.24134,0.24341,0.23091
159,0.24378,0.24435,0.24365,0.22885
160,0.25261,0.24639,0.24683,0.22701
161,0.25855,0.25307,0.2478,0.22566
162,0.25622,0.25692,0.24585,0.22772
163,0.25564,0.2561,0.24829,0.23254
164,0.25659,0.25829,0.25684,0.23908
165,0.26306,0.26664,0.2688,0.24798
166,0.27911,0.28331,0.28516,0.25979
167,0.29984,0.30095,0.30688,0.27078
168,0.31364,0.30948,0.30957,0.27863
169,0.30861,0.30361,0.31519,0.28333
170,0.29198,0.2954,0.30591,0.2843
171,0.28321,0.28846,0.29761,0.28593
172,0.2823,0.28689,0.29053,0.28415
173,0.28438,0.28917,0.28174,0.26882
174,0.28643,0.29038,0.27783,0.24829
175,0.28643,0.29029,0.28223,0.24705
176,0.28592,0.28911,0.28613,0.2606
177,0.2874,0.28931,0.28662,0.27875
178,0.29142,0.28743,0.28149,0.29406
179,0.29091,0.28609,0.28223,0.29812
180,0.28281,0.27977,0.28613,0.27867
181,0.27121,0.27164,0.27979,0.24351
182,0.26233,0.26155,0.26709,0.22163
183,0.25874,0.25959,0.26489,0.23097
184,0.26255,0.26396,0.26392,0.25286
185,0.26907,0.27167,0.2627,0.2684
186,0.27828,0.28045,0.27686,0.27595
187,0.28522,0.2888,0.29565,0.27886
188,0.28996,0.29485,0.31055,0.27971
189,0.29123,0.29495,0.30396,0.27485
190,0.28856,0.28997,0.28638,0.26206
191,0.28034,0.28021,0.27002,0.24842
192,0.26709,0.26993,0.25659,0.23992
193,0.25502,0.26086,0.24927,0.24245
194,0.25038,0.25571,0.24365,0.25398
195,0.2503,0.25268,0.24707,0.26632
196,0.25194,0.25329,0.25317,0.26736
197,0.25529,0.25474,0.2561,0.25922
198,0.25684,0.25549,0.25171,0.25121
199,0.25668,0.2573,0.24536,0.24761
200,0.2549,0.25465,0.24731,0.24878
201,0.25468,0.25201,0.24854,0.25118
202,0.25049,0.24917,0.24536,0.25038
203,0.24308,0.24323,0.24463,0.24629
204,0.23965,0.24022,0.24902,0.24165
205,0.23861,0.24027,0.24365,0.2403
206,0.24451,0.24405,0.24292,0.24408
207,0.25315,0.25132,0.24829,0.25439
208,0.25597,0.25467,0.24731,0.26814
209,0.25497,0.25177,0.24731,0.27918
210,0.24998,0.24679,0.25244,0.27895
211,0.24442,0.24266,0.25171,0.26897
212,0.23997,0.24161,0.25049,0.25895
213,0.23811,0.23828,0.25098,0.25215
214,0.23762,0.23738,0.25269,0.24815
215,0.23995,0.23847,0.25488,0.24754
216,0.24263,0.24325,0.25317,0.24863
217,0.24796,0.24762,0.25464,0.24845
218,0.25246,0.25454,0.25342,0.25045
219,0.2555,0.25816,0.25562,0.25185
220,0.25925,0.26054,0.26245,0.25519
221,0.26196,0.26112,0.26489,0.25971
222,0.2609,0.25889,0.2666,0.26209
223,0.25792,0.25421,0.26318,0.26238
224,0.25065,0.24942,0.25391,0.2595
225,0.24422,0.24609,0.2561,0.25443
226,0.24103,0.24258,0.25415,0.24939
227,0.24176,0.24328,0.24487,0.24376
228,0.24502,0.24802,0.24561,0.23949
229,0.25024,0.25364,0.2522,0.23828
230,0.25595,0.26011,0.2561,0.23818
231,0.26143,0.26539,0.26123,0.24116
232,0.26412,0.26573,0.26074,0.2432
233,0.26225,0.25951,0.25269,0.24095
234,0.25157,0.24889,0.24146,0.23758
235,0.23835,0.23842,0.23486,0.23511
236,0.22941,0.23341,0.23364,0.23162
237,0.22821,0.23217,0.23096,0.22879
238,0.22977,0.23195,0.2251,0.2265
239,0.22612,0.22904,0.22168,0.2238
240,0.22201,0.22101,0.21558,0.22176
241,0.2195,0.21626,0.21411,0.22109
242,0.21683,0.21459,0.21777,0.21869
243,0.21844,0.21683,0.22266,0.22118
244,0.22181,0.22214,0.22852,0.22815
245,0.22589,0.22623,0.23584,0.23355
246,0.23007,0.22704,0.2439,0.23508
247,0.23083,0.22789,0.24146,0.23215
248,0.22752,0.22747,0.22827,0.22425
249,0.22583,0.22624,0.22119,0.21646
250,0.22367,0.22461,0.22339,0.21216
251,0.22155,0.22266,0.22021,0.21177
252,0.22105,0.2222,0.22388,0.21631
253,0.22147,0.22202,0.22778,0.22331
254,0.22084,0.22089,0.2251,0.22768
255,0.22127,0.22057,0.22192,0.22771
256,0.2215,0.2191,0.22144,0.22874
257,0.22259,0.21744,0.22241,0.23025
258,0.22197,0.21699,0.22412,0.23116
259,0.22163,0.21824,0.22461,0.23267
260,0.223,0.22053,0.22632,0.23099
261,0.22643,0.22483,0.23071,0.22647
262,0.22931,0.23016,0.22827,0.22442
263,0.23148,0.23575,0.22583,0.22663
264,0.23702,0.24036,0.22583,0.2342
265,0.24308,0.24493,0.22974,0.2465
266,0.24351,0.24645,0.23584,0.25589
267,0.24296,0.24368,0.2417,0.25105
268,0.24294,0.24112,0.24365,0.23922
269,0.24328,0.24199,0.2439,0.23664
270,0.24522,0.24843,0.24536,0.24434
271,0.25191,0.2541,0.25391,0.25869
272,0.25684,0.25716,0.25708,0.27192
273,0.26105,0.26198,0.25635,0.27866
274,0.26317,0.26341,0.25806,0.27111
275,0.26311,0.26175,0.2583,0.25758
276,0.26041,0.25848,0.25977,0.24908
277,0.25484,0.25637,0.25537,0.24851
278,0.25048,0.25467,0.24951,0.25308
279,0.2513,0.25463,0.25171,0.25445
280,0.25139,0.2543,0.25366,0.24909
281,0.25176,0.25117,0.24878,0.23865
282,0.24889,0.24655,0.24805,0.22932
283,0.24198,0.2405,0.24878,0.2296
284,0.23725,0.23746,0.25391,0.23614
285,0.23532,0.23778,0.24805,0.24148
286,0.23905,0.24135,0.24487,0.24704
287,0.24337,0.24382,0.24536,0.25155
288,0.2452,0.24351,0.24194,0.2589
289,0.24365,0.24377,0.23804,0.26051
290,0.24112,0.24236,0.2334,0.25584
291,0.24044,0.24008,0.22925,0.25152
292,0.23987,0.23915,0.22803,0.25056
293,0.23947,0.23859,0.23364,0.2508
294,0.23971,0.23919,0.23706,0.24421
295,0.23936,0.23954,0.24097,0.23917
296,0.2401,0.23916,0.24707,0.23854
297,0.23862,0.23867,0.24512,0.24042
298,0.23757,0.24019,0.23926,0.2413
299,0.23929,0.24276,0.23657,0.24299
300,0.24456,0.24607,0.24194,0.24715
301,0.25283,0.25101,0.24902,0.25199
302,0.25884,0.25485,0.24658,0.25229
303,0.25748,0.25488,0.24731,0.24718
304,0.25062,0.25185,0.25269,0.24361
305,0.24574,0.24924,0.25586,0.24613
306,0.24558,0.25191,0.26001,0.25356
307,0.25118,0.25312,0.27295,0.25839
308,0.25766,0.25546,0.28174,0.25571
309,0.26059,0.25731,0.26978,0.247
310,0.25871,0.25669,0.25708,0.23813
311,0.25827,0.25736,0.25391,0.23683
312,0.25845,0.25784,0.25439,0.24356
313,0.25902,0.26161,0.26465,0.25862
314,0.26615,0.27037,0.27661,0.27298
315,0.28373,0.28789,0.2915,0.27955
316,0.30437,0.30379,0.30078,0.28317
317,0.31417,0.31231,0.30005,0.29202
318,0.31393,0.31595,0.30566,0.30482
319,0.30967,0.31352,0.30615,0.31694
320,0.30875,0.30954,0.29712,0.32367
321,0.30357,0.30415,0.28662,0.32065
322,0.29601,0.29536,0.28345,0.31226
323,0.28928,0.28629,0.28125,0.30395
324,0.28053,0.27752,0.27197,0.2956
325,0.27053,0.26832,0.26562,0.28347
326,0.26186,0.26235,0.26587,0.26642
327,0.25627,0.25834,0.26245,0.25391
328,0.25445,0.25574,0.25757,0.25488
329,0.25227,0.25358,0.25366,0.26216
330,0.25002,0.24929,0.25024,0.26569
331,0.24689,0.24903,0.25391,0.26448
332,0.24674,0.25208,0.25928,0.26111
333,0.25143,0.25358,0.26392,0.25935
334,0.26487,0.25892,0.26953,0.25835
335,0.27581,0.26415,0.28149,0.25753
336,0.27717,0.26517,0.28076,0.25731
337,0.26904,0.26366,0.26685,0.25702
338,0.25835,0.25876,0.25146,0.25491
339,0.24987,0.25258,0.2395,0.25062
340,0.2441,0.2445,0.23511,0.24526
341,0.24002,0.23938,0.23657,0.24006
342,0.23623,0.23558,0.23779,0.23957
343,0.23545,0.23475,0.23462,0.24229
344,0.23395,0.23426,0.23364,0.24523
345,0.23215,0.23348,0.23413,0.24763
346,0.2344,0.23369,0.23682,0.24881
347,0.23495,0.23265,0.23608,0.24893
348,0.23684,0.23684,0.24023,0.24924
349,0.23956,0.23632,0.23926,0.24709
350,0.24023,0.23968,0.23877,0.24213
351,0.24271,0.24368,0.24219,0.23997
352,0.24704,0.24813,0.24414,0.24113
353,0.249,0.24905,0.2417,0.23903
354,0.25059,0.24939,0.23975,0.23077
355,0.25115,0.25084,0.2417,0.22205
356,0.25154,0.25132,0.24805,0.22094
357,0.25447,0.25408,0.25513,0.2266
358,0.25904,0.25811,0.26587,0.23222
359,0.26551,0.26219,0.26318,0.23456
360,0.26975,0.26544,0.26123,0.23302
361,0.2697,0.26713,0.26123,0.22913
362,0.26631,0.26608,0.26147,0.22533
363,0.26274,0.2635,0.2561,0.22438
364,0.26078,0.26069,0.25439,0.22588
365,0.25955,0.25885,0.26001,0.23176
366,0.25841,0.25713,0.25952,0.23842
367,0.25528,0.25171,0.25415,0.24093
368,0.24831,0.2456,0.25195,0.23902
369,0.23898,0.24233,0.24243,0.23285
370,0.235,0.23966,0.23755,0.22669
371,0.23542,0.23858,0.23608,0.2205
372,0.23981,0.23868,0.23096,0.21657
373,0.24133,0.24026,0.2312,0.21497
374,0.23959,0.24088,0.23096,0.21294
375,0.23817,0.24107,0.22412,0.22062
376,0.24129,0.24114,0.22388,0.23816
377,0.2436,0.24058,0.22656,0.25571
378,0.24402,0.2416,0.23145,0.26538
379,0.24345,0.24195,0.24463,0.26798
380,0.2438,0.24193,0.25024,0.26559
381,0.24623,0.24369,0.25586,0.2603
382,0.2476,0.24676,0.25659,0.25679
383,0.24933,0.25042,0.25488,0.25456
384,0.25004,0.25338,0.25537,0.25453
385,0.25359,0.2562,0.26074,0.25706
386,0.25678,0.26016,0.25854,0.25771
387,0.25895,0.26171,0.25415,0.25666
388,0.26078,0.26263,0.24927,0.25504
389,0.26309,0.26393,0.24683,0.25518
390,0.26322,0.2639,0.24829,0.25591
391,0.25964,0.26146,0.24585,0.25788
392,0.2567,0.25795,0.24243,0.25692
393,0.25192,0.2525,0.2439,0.25543
394,0.24518,0.24707,0.24292,0.25303
395,0.23818,0.23975,0.24512,0.24739
396,0.23713,0.23437,0.24414,0.2418
397,0.23637,0.23375,0.23633,0.23849
398,0.23866,0.23385,0.23682,0.23523
399,0.23924,0.23345,0.23193,0.22932
400,0.22889,0.2265,0.22217,0.22461
401,0.21621,0.21753,0.21899,0.22274
402,0.20897,0.2134,0.21704,0.22489
403,0.21487,0.21869,0.2229,0.2315
404,0.23583,0.23681,0.23267,0.23765
405,0.25439,0.25446,0.24731,0.24002
406,0.25809,0.25639,0.25635,0.23973
407,0.24634,0.2462,0.2522,0.23488
408,0.23185,0.23249,0.24219,0.23201
409,0.22467,0.22489,0.22607,0.22845
410,0.22132,0.22245,0.21826,0.22568
411,0.21996,0.22306,0.21973,0.22437
412,0.2209,0.22559,0.21973,0.22447
413,0.22483,0.22723,0.22339,0.21695
414,0.22932,0.22948,0.22192,0.20624
415,0.22997,0.22934,0.22046,0.20523
416,0.22715,0.22626,0.22217,0.21396
417,0.22371,0.22531,0.21973,0.22734
418,0.22294,0.22196,0.21851,0.23633
419,0.22157,0.22146,0.21777,0.23607
420,0.22111,0.22036,0.22021,0.23118
421,0.22106,0.21996,0.2229,0.22689
422,0.21998,0.22028,0.22241,0.22336
423,0.21847,0.22,0.21973,0.22069
424,0.21889,0.22023,0.22266,0.22104
425,0.21839,0.22104,0.21753,0.22217
426,0.21805,0.22229,0.21948,0.22167
427,0.22125,0.22508,0.22339,0.21874
428,0.22602,0.2287,0.21826,0.21815
429,0.23231,0.23091,0.21753,0.21828
430,0.2327,0.23023,0.22144,0.21747
431,0.22323,0.22479,0.22314,0.21776
432,0.21518,0.21765,0.2251,0.21765
433,0.21208,0.21586,0.22729,0.21749
434,0.21433,0.21522,0.22241,0.21891
435,0.21783,0.21854,0.22144,0.22055
436,0.22077,0.22234,0.22314,0.22227
437,0.22165,0.22247,0.22461,0.22566
438,0.22278,0.22227,0.22314,0.22957
439,0.22417,0.223,0.22729,0.23104
440,0.22397,0.22521,0.23218,0.23094
441,0.22609,0.22495,0.23828,0.23151
442,0.22693,0.2247,0.23657,0.22886
443,0.22488,0.22406,0.23022,0.22716
444,0.22005,0.22277,0.22437,0.22607
445,0.21794,0.21995,0.2229,0.22501
446,0.21764,0.22094,0.22119,0.22532
447,0.21965,0.22317,0.21729,0.22345
448,0.22543,0.22685,0.21289,0.22267
449,0.23192,0.23359,0.21387,0.22288
450,0.23653,0.23928,0.21338,0.22018
451,0.23433,0.23637,0.21606,0.22033
452,0.22699,0.22873,0.22461,0.2213
453,0.22154,0.22162,0.22217,0.22104
454,0.22048,0.21677,0.21802,0.22109
455,0.22268,0.21828,0.21899,0.22127
456,0.22459,0.22175,0.22412,0.22035
457,0.22623,0.22406,0.22168,0.22039
458,0.22821,0.22539,0.21753,0.22106
459,0.22926,0.22618,0.21777,0.22218
460,0.22809,0.22636,0.22168,0.22482
461,0.22644,0.2269,0.2229,0.2271
462,0.22442,0.22488,0.22144,0.22715
463,0.22183,0.22289,0.22217,0.22678
464,0.21957,0.22003,0.22217,0.22647
465,0.219,0.21889,0.22168,0.22584
466,0.2191,0.22,0.21973,0.226
467,0.21905,0.22105,0.22021,0.22584
468,0.21838,0.22162,0.2251,0.2255
469,0.21983,0.22379,0.22559,0.22429
470,0.22062,0.2248,0.22168,0.22318
471,0.2213,0.22295,0.22046,0.22405
472,0.2218,0.2225,0.22363,0.22537
473,0.22179,0.2235,0.22363,0.22576
474,0.22185,0.22387,0.21924,0.228
475,0.22301,0.22273,0.21826,0.229
476,0.22231,0.22221,0.21777,0.2293
477,0.22164,0.22104,0.21509,0.22856
478,0.22216,0.22038,0.21606,0.22836
479,0.22144,0.21669,0.21777,0.22859
480,0.22156,0.21592,0.22144,0.22898
481,0.22063,0.21566,0.2229,0.22861
482,0.2188,0.21371,0.22217,0.22821
483,0.21744,0.21347,0.22388,0.22498
484,0.21907,0.21525,0.2251,0.22291
485,0.21912,0.21735,0.22314,0.22223
486,0.22031,0.21966,0.22314,0.22129
487,0.22199,0.22221,0.22314,0.22129
488,0.22292,0.22382,0.22339,0.22159
489,0.2223,0.22456,0.22681,0.22184
490,0.22214,0.22377,0.2251,0.22232
491,0.22251,0.22471,0.22119,0.22022
492,0.22179,0.22553,0.21851,0.21848
493,0.22282,0.22466,0.21875,0.21814
494,0.22571,0.22818,0.22144,0.21887
495,0.23117,0.23357,0.22217,0.21593
496,0.23083,0.22928,0.22729,0.19675
497,0.19951,0.20678,0.22119,0.15516
498,0.14533,0.15747,0.17822,0.10154
499,0.089711,0.099922,0.10913,0.050432
500,0.044978,0.049421,0.044189,0.018712
501,0.017105,0.019251,0.0087891,0.006192
502,0.0068888,0.0079351,0.001709,0.0043485
503,0.0027541,0.002453,0.0036621,0.0035203
504,0.0033878,0.0033653,0.0063477,0.003756
505,0.0060538,0.0047285,0.0095215,0.0045796
506,0.0066074,0.0062562,0.0075684,0.0053565
507,0.0065357,0.0086269,0.005127,0.0056317
508,0.0066955,0.0094423,0.0053711,0.0038862
509,0.0080966,0.0099943,0.0092773,0.0047988
510,0.0081263,0.013027,0.010986,0.0060335
511,0.0057585,0.012969,0.0070801,0.0043408
512,0.012727,0.015102,0.0046387,0.0083385


